Reconstructing Pre-Satellite Tropical Cyclogenesis Climatology Using Deep Learning

A reliable tropical cyclone (TC) climatology is the key to assessing historical and future changes in TC activities. While global TC records have been systematically maintained since the early 1940s, substantial uncertainties remain for the pre-satellite era during which TC observations relied mostly on scattered aircraft reconnaissance and sporadic ship reports. This study presents a deep learning (DL) approach to reconstruct historical TC activity in the western North Pacific (WNP) basin, with a main focus on the pre-satellite era. Using data feature enrichment tailored for tropical cyclogenesis (TCG), we demonstrate that DL can effectively capture the main characteristics and changes in TCG climatology during the post-satellite era. With additional cross-validations, the reconstruction of TCG climatology is then extended to a pre-satellite period (1940-1960) during which TC base-track datasets are most uncertain. Our DL reconstruction reveals a significant missing of TCG in the current best-track data between September and November during the pre-satellite era. Such a TCG undercount in the best track data occurs mainly around 10-15$^\circ$N in the central WNP, while coastal regions show better consistency with DL reconstruction. These findings not only highlight the potential of DL for improving historical assessments of TC activity, but also advance our understanding of TCG processes by identifying key environmental conditions conducive to TC formation. The DL approach presented herein can be applied to other ocean basins, climate proxies, or reanalysis datasets for future TC climate studies.

==> reference4.txt <==
Bell, G.D., M.S. Halpert, R.C. Schnell, R.W. Higgins, J. Lawrimore, V.E. Kousky, R. Tinker, W. Thiaw, M. Chelliah, and A. Artusa, 2000: Climate Assessment for 1999. Bull. Amer. Meteor. Soc., 81, S1–S50.
Bengtsson, L., K. I. Hodges, M. Esch, N. Keenlyside, L. Kornblueh, J.-J. Luo, and T. Yamagata, 2007: How may tropical cyclones change in a warmer climate? Tellus, 59A, 539–561. 
Bister, M., and K. Emanuel, 2002: Low frequency variability of tropical cyclone potential intensity. 1. Interannual to interdecadal variability. J. Geophys. Res.,107, 4801.
Camargo, S. J., M. C. Wheeler, and A. H. Sobel, 2009: Diagnosis of the MJO modulation of tropical cyclogenesis using an empirical index. J. Atmos. Sci., 66, 3061–3074.
Camargo, S.J., 2013: Global and Regional Aspects of Tropical Cyclone Activity in the CMIP5 Models. J. Climate, 26, 9880–9902.
Collins, J. M., and I. M. Mason, 2000: Local environment conditions related to seasonal tropical cyclone activity in the Northeast Pacific basin. Geophys. Res. Lett., 27, 3881–3884.
Chu, J.H., Sampson, C.R., Levine, A.S. and Fukada, E., 2002: The Joint Typhoon Warning Center Tropical Cyclone Best-Tracks, 1945-2000. Rep. NRL/MR/7540-02-16, Joint Typhoon Warning Center, Hawaii. Available at http://www.usno.navy.mil/NOOC/nmfc-ph/RSS/jtwc/best_tracks/TC_bt_report.html.
Chang, E. K. M., and Y. Guo, 2007: Is the number of North Atlantic tropical cyclones significantly underestimated prior to the availability of satellite observations? Geophys. Res. Lett., 34, L14801.
Holland, G., 2007: Misuse of landfall as a proxy for Atlantic tropical cyclone activity. Eos Trans. AGU, 88, 349.
Delgado, S., C. W. Landsea, and H. Willoughby, 2018:" Reanalysis of the 1954-63 Atlantic hurricane seasons." J. Climate, 31, 4177-4192.
DeMaria, M., M. Mainelli, L.K. Shay, J.A. Knaff, and J. Kaplan, 2005: Further improvements to the statistical hurricane intensity prediction scheme (SHIPS). Wea. Forecasting, 20, 531-543.
Dvorak, V. F., 1975: Tropical Cyclone Intensity Analysis and Forecasting from Satellite Imagery. Mon. Wea. Rev., 103, 420-430.  
Dvorak, V. F., 1984: Tropical Cyclone Intensity Analysis Using Satellite Data. NOAA Technical Report NESDIS 11, 52 pp.
Emanuel, K., 2005: Increasing destructiveness of tropical cyclones over the past 30 years. Nature, 436, 686-688.
Emanuel, K., S. Solomon, D. Folini, S. Davis, and C. Cagnazzo, 2013: Influence of Tropical Tropopause Layer Cooling on Atlantic Hurricane Activity. J. Climate, 26, 2288–2301.
Emanuel, K., 2000: A Statistical Analysis of Tropical Cyclone Intensity. Mon. Wea. Rev., 128, 1139–1152.
Elsner, J. B., 2003: Tracking hurricanes. Bull. Amer. Meteor. Soc., 84, 353–356.
Elsner, J.B. and T.H. Jagger, 2006: Prediction models for annual U.S. Hurricane counts. J. Climate, 19, 2935–2952.
Ferrara, M. F. Groff, Z. Moon, K. Keshavamurthy, S. M. Robeson, C. Kieu, 2017: Large-scale control of the lower stratosphere on variability of tropical cyclone intensity. Geophysical Research Letters. 44, 4313-4323.
Hagen, A. B., and C. W. Landsea, 2012: On the classification of extreme Atlantic hurricanes utilizing mid-Twentieth-Century monitoring capabilities. J. Climate, 25, 4461-4475.
Hill, K. and G. Lackmann, 2011: The impact of future climate change on hurricane intensity and structure: a downscaling approach. J. Climate, 24, 4644–4661,
Goldenberg, S. B., Landsea, C. W., Mestas-Nunez, A. M., and Gray, W. M., 2001: The recent increase in Atlantic hurricane activity: Causes and implications. Science, 293, 474-479.
Gilford, D., S. Solomon, K. Emanuel, and D. Rothenberg. 2017: The Seasonality of Tropical Cyclone Maximum Intensity in the North Atlantic and Western Pacific Regions. 33rd Conference on Hurricanes and Tropical Meteorology. 262. Jacksonville, FL.
Gilford, D.M., S. Solomon, and K.A. Emanuel, 2019: Seasonal cycles of along-track tropical cyclone maximum intensity. Mon. Wea. Rev., 147, 2417–2432.
Gray, W.M. 1968: "A global view of the origin of tropical disturbances and storms". Mon. Wea. Rev., 96, 669-700.
Kalnay, E., et al., 1996: The NCEP/NCAR 40-year reanalysis project. Bull. Amer. Meteor. Soc, 77, 437-471. 
Kamahori, H. N., N. Yamazaki, N. Mannoji, and K. Takahashi, 2006: Variability in intense tropical cyclone days in the western North Pacific. SOLA, 2, 104–107.
Kieu, C. Q., V. Tallapragada, D.-L. Zhang, and Z. Moon, 2016: On the Development of Double Warm-Core Structures in Intense Tropical Cyclones. J. Atmos. Sci. 73, 4487-4506.
Kieu, C. Q., and Q. Wang, 2017a: Stability of the tropical cyclone intensity equilibrium. J. Atmos. Sci. 74, 3591-3608.
Kieu, C. Q., and Q. Wang 2017b: On the scale dynamics of tropical cyclone intensity. Dis. Cont. Dynamical System. Series B, 22, 44-54.
Kieu, C. Q., and D.-L., Zhang 2018: The control of environmental stratification on the hurricane maximum potential intensity. Geophysical Research Letter. 45, 6272–6280.
Klotzbach, P. J., 2010: On the Madden–Julian oscillation–Atlantic hurricane relationship. J. Climate, 23, 282–293.
Klotzbach, P.J., 2014: Prediction of Seasonal Atlantic Basin Accumulated Cyclone Energy from 1 July. Wea. Forecasting, 29, 115–121.
Knutson, T. R., R. E. Tuleya, Y. Kurihara, 1998: Simulated Increase of Hurricane Intensities in a CO2-Warmed Climate. Science, 279, 1018-021. 
Knutson, T. R., J. J. Sirutis, S. T. Garner, I. M. Held, and R. E. Tuleya, 2007: Simulation of the recent multidecadal increase of Atlantic hurricane activity using an 18-km-grid regional model. Bull. Amer. Meteor. Soc., 88, 1549–1565.
Knutson, T. R., J. L. Mcbride, J. Chan, K. Emanuel, G. Holland, C. Landsea, I. Held, J. P. Kossin, A. K. Srivastava, M. Sugi, 2010: Tropical Cyclones and Climate Change. Nature Geoscience, 3, 157-163.
Knutson, T. R., and Coauthors, 2013: Dynamical downscaling projections of twenty-first-century Atlantic hurricane activity: CMIP3 and CMIP5 model-based scenarios. J. Climate, 26, 6591–6617.
Kossin, J.P., S.J. Camargo, and M. Sitkowski, 2010: Climate Modulation of North Atlantic Hurricane Tracks. J. Climate, 23, 3057–3076.
Kossin, J. P., K.A. Emanuel, and S.J. Camargo, 2016. Past and projected changes in western North Pacific tropical cyclone exposure. Journal of Climate, 29, 5725-5739.
Kossin, J. P., 2014: Validating atmospheric reanalysis data using tropical cyclones as thermometers, Bull. Amer. Meteor. Soc., 96, 1089-1196..
Lander, M. A., and C. P. Guard, 1998: A look a global tropical cyclone activity during 1995: Contrasting high Atlantic activity with low activity in other basins. Monthly Weather Review, 126,1163-1173.
Landsea, C. W., A. Hagen, W. Bredemeyer, C. Carrasco, D. A. Glenn, A. Santiago, D. Strahan-Sakoskie, and M. Dickinson, 2014: A reanalysis of the 1931-1943 Atlantic hurricane database. J. Climate, 27, 6093-6118. 
Landsea, C., 2007: Counting Atlantic tropical cyclones back to 1900, Eos Trans. AGU, 88, 197–202.
Landsea, C.W., 1993: A climatology of intense (or major) Atlantic hurricanes. Mon. Wea. Rev., 121, 1703-1713.
Landsea, C.W., B.A.Harper, K.Hoarau, and J.A.Knaff 2006: Can we detect trends in extreme tropical cyclones? Science, 313, 452-454.
Landsea, C.W., G.A. Vecchi, L. Bengtsson, and T. R. Knutson, 2010: Impact of Duration Thresholds on Atlantic Tropical Cyclone Counts. J Climate, 23, 2508-2519.
Lin, I-I., and J. C. Chan., 2015: Recent Decrease in Typhoon Destructive Potential and Global Warming Implications. Nature Communications, 6, 7182.
Maloney, E. D., and D. L. Hartmann, 2000: Modulation of hurricane activity in the Gulf of Mexico by the Madden–Julian oscillation. Science, 287, 2002–2004.
Moon, Z., and C. Kieu, 2016: On the Role of the Tropopause Height in the Development of a Double Warm Core Structure in Intense Tropical Cyclones. 32nd Conference on Hurricanes and Tropical Meteorology. Puerto Rico, April 18-22 (10A.5).
Murakami, H., B. Wang, and A. Kitoh, 2011: Future Change of Western North Pacific Typhoons: Projections by a 20-km-Mesh Global Atmospheric Model. J. Climate, 24, 1154-1169.
Murakami, H., T. Li, and P. Hsu, 2014: Contributing factors to the recent high level of accumulated cyclone energy (ACE) and power dissipation index (PDI) in the North Atlantic. J. Climate, 27, 3023–3034,
Oouchi, K., J. Yoshimura, H. Yoshimura, R. Mizuta, S. Kusunoki, A. Noda, 2006: Tropical cyclone climatology in a global-warming climate as simulated in a 20 km-mesh global atmospheric model: frequency and wind intensity analyses. Journal of the Meteorological Society of Japan, 84, 259-276.
Plesca, E., S.A. Buehler, and V. Grützun, 2018: The fast response of the tropical circulation to CO2 Forcing. J. Climate, 31, 9903–9920.
Rappaport, E. N., J. L. Franklin, L. A. Avila, S. R. Baig, J. L. Beven II, E. S. Blake, C. A. Burr, J. Jiing, C. A. Juckins, R. D. Knabb, C.W. Landsea, M. Mainelli, M. Mayfield, C. J. McAdie, R. J. Pasch, C. Sisko, S. R. Stewart, and A. N. Tribble, 2009: Advances and Challenges at the National Hurricane Center. Weather and Forecasting, 24, 395-419.
Rayner, N. A., D. E. Parker, E. B. Horton, C. K. Folland, L. V. Alexander, D. P. Rowell, E. C. Kent, and A. Kaplan, 2003: Global analyses of sea surface temperature, sea ice, and night marine air temperature since the late nineteenth century, J. of Geophys. Res., 108, 4407, doi:10.1029/2002JD002670.
Ramsay, H. A., 2013: The effects of imposed stratospheric cooling on the maximum intensity of tropical cyclones in axisymmetric radiative-convective equilibrium. J. Clim., 26, 9977–9985.
Ryglicki, D.R., J.H. Cossuth, D. Hodyss, and J.D. Doyle, 2018: The unexpected rapid intensification of tropical cyclones in moderate vertical wind shear. Part I: Overview and observations. Mon. Wea. Rev., 146, 3773–3800.
Sharmila, S., and K. J. E. Walsh, 2018: Recent poleward shift of tropical cyclone formation linked to Hadley cell expansion. Nature Climate Change. https://doi.org/10.1038/s41558-018-0227-5.
Sheets, R. C., 1990: The National Hurricane Center—Past, Present, and Future. Weather and Forecasting, 5, 185-231.
Shen, W., R. E. Tuleya, and I. Ginis, 2000: A sensitivity study of the thermodynamic environment on GFDL model hurricane intensity: Implications for global warming. J. of Climate, 13, 109-121.
Sohn B-J, Lee S, Chung E-S, Song H-J., 2016: The role of the dry static stability for the recent change in the Pacific walker circulation. J. of Clim., 29, 2765-2779.   
Song, J.-J., Y. Wang, and L. Wu, 2010: Trend discrepancies among three best track data sets of western North Pacific tropical cyclones. J. Geophys. Res., 115, D12128, doi:10.1029/2009JD013058.
Smith, S.R., J. Brolley, J.J. O’Brien, and C.A. Tartaglione, 2007: ENSO’s impact on regional U.S. Hurricane activity. J. Climate, 20, 1404–1414.
Tuleya, R.E., Bender, M., Knutson, T.R., Sirutis, J.J., Thomas, B. and Ginis, I.,  2016: Impact of upper‐tropospheric temperature anomalies and vertical wind shear on tropical cyclone evolution using an idealized version of the operational GFDL hurricane model. Journal of the Atmospheric Sciences,73, 3803– 3820.
Uhlhorn, E. W., and P. G. Black, 2003: Verification of Remotely Sensed Sea Surface Winds in Hurricanes. Journal of Atmospheric and Oceanic Technology, 20, 99-116.
Villarini, G. and G.A. Vecchi, 2013: Multiseason Lead Forecast of the North Atlantic Power Dissipation Index (PDI) and Accumulated Cyclone Energy (ACE). J. Climate, 26,3631–3643.
Villarini, G., G.A. Vecchi, T.R. Knutson and J.A. Smith, 2011: Is the Recorded Increase in Short Duration North Atlantic Tropical Storms Spurious? J. Geophys. Res. doi:10.1029/2010JD015493.
Vecchi, G. A., S. Fueglistaler, I. M. Held, T. R. Knutson, and M. Zhao, 2013: Impacts of atmospheric temperature trends on tropical cyclone activity. J. of Clim., 26(11), 3877–3891.
Vigh, J.L. and W.H. Schubert, 2009: Rapid development of the tropical cyclone warm core. J. Atmos. Sci., 66, 3335–3350
Wang, B., Y. Yang, Q.-H. Ding, H. Murakami, and F. Huang, 2010: Climate control of the global tropical storm days (1965–2008). Geophy. Res. Lett., 37, 1-5.
Wang, S., S. J. Camargo, A. H. Sobel, and L. M. Polvani, 2014: Impact of the tropopause temperature on the intensity of tropical cyclones: An idealized study using a mesoscale model. J. Atmos. Sci., 71, 4333–4348.
Wang, B., and J. C. L. Chan, 2002: How strong ENSO events affect tropical storm activity over the western North Pacific. J. Climate, 15, 1643–1658.
Wing, A. A., K. Emanuel, and S. Solomon, 2015:  On the factors affecting trends and variability in tropical cyclone potential intensity, Geophys. Res. Lett., 42, 8669–8677.
Zhao, M., I. M. Held, S.-J. Lin, and G. A. Vecchi, 2009: Simulations of global hurricane climatology, interannual variability, and response to global warming using a 50-km resolution GCM. J. Climate, 22, 6653-6678.

